Bistatic Doppler Frequency Estimation with Asynchronous Moving Devices for Integrated Sensing and Communications

In this letter, we present for the first time a method to estimate the bistatic Doppler frequency of a target with clock asynchronous and mobile Integrated Sensing And Communication (ISAC) devices. Existing approaches have separately tackled the presence of phase offsets due to clock asynchrony or the additional Doppler shift due to device movement. However, in real ISAC scenarios, these two sources of phase nuisance are concurrently present, making the estimation of the target's Doppler frequency particularly challenging. Our method solves the problem using the sole wireless signal at the receiver, exploiting the invariance of phase offsets across multipath components and the bistatic geometry in an original way. The proposed method is validated via simulation, exploring the impact of different system parameters. Numerical results show that our approach is a viable way of estimating Doppler frequency in bistatic asynchronous ISAC scenarios with mobile devices.

==> new_plot/static_rx.dat <==
% AoA std = 5° median error

x     fd_error
%1.3      0.21205796
2.3      0.01479423
3.3      0.00689845
4.3      0.00414258
5.3      0.00170442
